High-fidelity spatial information transfer through dynamic scattering media by an epsilon-near-zero time-gate

Transparent conducting oxides (TCO) such as indium-tin-oxide (ITO) exhibit strong optical nonlinearity in the frequency range where their permittivities are near zero. We leverage this nonlinear optical response to realize a sub-picosecond time-gate based on upconversion (or sum-) four-wave mixing (FWM) between two ultrashort pulses centered at the epsilon-near-zero (ENZ) wavelength in a sub-micron-thick ITO film. The time-gate removes the effect of both static and dynamic scattering on the signal pulse by retaining only the ballistic photons of the pulse, that is, the photons that are not scattered. Thus, the spatial information encoded in either the intensity or the phase of the signal pulse can be preserved and transmitted with high fidelity through scattering media. Furthermore, in the presence of time-varying scattering, our time-gate can reduce the resulting scintillation by two orders of magnitude. In contrast to traditional bulk nonlinear materials, time gating by sum-FWM in a sub-wavelength-thick ENZ film can produce a scattering-free upconverted signal at a visible wavelength without sacrificing spatial resolution, which is usually limited by the phase-matching condition. Our proof-of-principle experiment can have implications for potential applications such as \textit{in vivo} diagnostic imaging and free-space optical communication.

==> readme.txt <==
A simple LaTeX template for the Science-family journals.

v1.0
Copyright (c) 2024 by the American Association for the Advancement of Science, except as noted below. Contact address: science_editors@aaas.org

If you make any modifications to these files - including using the template to write a manuscript - you must rename the file. Do not distribute modified versions with the same file name.


The science_template.zip archive contains the following files:

readme.txt - this file

science_template.tex - the LaTeX template, containing instructions on how to fill it out
science_template.pdf - compiled version of the template, as an example of its appearance

science_template.bib - example bibliography, for use with the template and BibTeX
sciencemag.bst - reference formatting, for use with BibTeX. Based on a version generated in 2021 using the custom-bib package https://ctan.org/pkg/custom-bib .

scicite.sty - style file that provides citation formatting. Contributed by Benny Siegert in 2008, based on cite.sty by Donald Arseneau 1989-2003. Used with permission from Benny Siegert.

example_figure.eps, example_figure.png, example_figure.ps - simple example figure image files, identical except being in three different file formats. These are reproduced from the 2015 version of the mnras package https://ctan.org/pkg/mnras , used with permission from the Royal Astronomical Society.


Change log:

v1.0, July 2024 - initial release, replaces an earlier template called scifile.tex
